Stability and error estimates of a linear and partitioned finite element method approximating nonlinear fluid-structure interactions

We propose and analyze a linear and partitioned finite element method for fluid-shell interactions under the arbitrary Lagrangian-Eulerian (ALE) framework. We adopt the P1-bubble/P1/P1 elements for the fluid velocity, pressure, and structure velocity, respectively. We show the stability and error estimates of the scheme without assuming infinitesimal structural deformation nor neglecting fluid convection effects. The theoretical convergence rate is further corroborated by numerical experiments.

==> monolithic-t_errors_bilaplace.txt <==
dt uLiL2 etaLiL2 gradetaLiL2 graduL2L2
5.00e-03 2.54e-01 4.21e-02 2.65e-01 1.60e+00
2.50e-03 1.35e-01 2.19e-02 1.38e-01 8.46e-01
1.25e-03 6.76e-02 1.08e-02 6.80e-02 4.22e-01
6.25e-04 3.15e-02 5.01e-03 3.15e-02 1.97e-01
3.12e-04 1.29e-02 2.04e-03 1.28e-02 8.03e-02


==> optimal-t_errors_bilaplace_compare.txt <==
dt uLiL2 etaLiL2 gradetaLiL2 graduL2L2
5.00e-03 2.89e-01 5.11e-02 3.21e-01 1.84e+00
2.50e-03 1.54e-01 2.71e-02 1.70e-01 9.86e-01
1.25e-03 7.73e-02 1.36e-02 8.56e-02 4.99e-01
6.25e-04 3.67e-02 6.46e-03 4.06e-02 2.38e-01
3.12e-04 1.59e-02 2.77e-03 1.74e-02 1.04e-01

